Extraction of HI gas with bulk motions in the disk of galaxies

We propose a new method for extracting bulk motion gases in the disk of a galaxy from HI data cubes, offering improvements over classical techniques like moment analysis and line profile fitting. Our approach decomposes the line-of-sight velocity profiles into multiple Gaussian components, which are then classified into (underlying and dominant) bulk and non-bulk motion gases based on criteria such as HI surface density, velocity dispersion, kinetic energy, and rotation velocity. A 2D tilted-ring analysis is employed to refine the kinematical parametres of the galaxy disk, ensuring robust extraction of the bulk motion gases. We demonstrate the effectiveness of this method using the HI data cubes of NGC 4559 from the WSRT-HALOGAS survey, distinguishing between bulk and non-bulk gas components. From this, we find that approximately 50% of the HI gas in NGC 4559 is classified as non-bulk, possibly linked to processes such as stellar feedback. This work provides a robust framework for analysing HI kinematics of galaxies from high sensitivity HI observations of galaxies like MeerKAT-MHONGOOSE and FAST-FEASTS and allows us to best exploit the kinematic information of the complex gas dynamics within galaxy disks.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
